Learning Privacy from Visual Entities

Subjective interpretation and content diversity make predicting whether an image is private or public a challenging task. Graph neural networks combined with convolutional neural networks (CNNs), which consist of 14,000 to 500 millions parameters, generate features for visual entities (e.g., scene and object types) and identify the entities that contribute to the decision. In this paper, we show that using a simpler combination of transfer learning and a CNN to relate privacy with scene types optimises only 732 parameters while achieving comparable performance to that of graph-based methods. On the contrary, end-to-end training of graph-based methods can mask the contribution of individual components to the classification performance. Furthermore, we show that a high-dimensional feature vector, extracted with CNNs for each visual entity, is unnecessary and complexifies the model. The graph component has also negligible impact on performance, which is driven by fine-tuning the CNN to optimise image features for privacy nodes.

==> acc_size_ipd.txt <==
model   label   size    ba  acc     rec-priv
mlp     a   1906     74.65   74.51   75.09
imlp    b   99104258     59.79   64.74   44.92
ga-mlp  c   1250     74.71   74.39   75.65
gip     d   329439282     63.42   63.54   63.06
gpa     e   14134     81.00   83.38   74.18   
s2p     f   732     80.45   83.12   72.44

==> acc_size_privacyalert.txt <==
model   label   size    ba  acc     rec-priv
mlp     a   1906     73.78   75.33   70.67   
imlp    b   99104258     54.56   66.26   31.11
ga-mlp  c   1250     72.82   74.78   68.89
gip     d   329439282     70.88   68.43   75.78
gpa     e   14134     75.43   81.57   63.11
s2p     f   732     75.39   81.51   63.11

==> freq_obj_co-occ_cls_ipd.txt <==
n-objs	train-publ	train-priv	val-publ	val-priv	test-publ	test-priv
0.00	15.70	84.30	16.57	83.43	16.54	83.46
1.00	36.64	63.36	37.84	62.16	38.98	61.02
2.00	45.91	54.09	47.66	52.34	49.49	50.51
3.00	55.87	44.13	53.19	46.81	53.97	46.03
4.00	62.50	37.50	63.49	36.51	53.49	46.51
5.00	61.54	38.46	73.17	26.83	66.67	33.33
6.00	69.23	30.77	66.67	33.33	57.14	42.86
7.00	55.56	44.44	50.00	50.00	75.00	25.00
8.00	50.00	50.00	nan	nan	100.00	0.00
9.00	nan	nan	nan	nan	nan	nan
10.00	nan	nan	nan	nan	nan	nan
11.00	nan	nan	nan	nan	nan	nan
12.00	nan	nan	nan	nan	nan	nan
13.00	nan	nan	nan	nan	nan	nan
14.00	nan	nan	nan	nan	nan	nan
15.00	nan	nan	nan	nan	nan	nan
16.00	nan	nan	nan	nan	nan	nan
17.00	nan	nan	nan	nan	nan	nan
18.00	nan	nan	nan	nan	nan	nan
19.00	nan	nan	nan	nan	nan	nan
20.00	nan	nan	nan	nan	nan	nan
21.00	nan	nan	nan	nan	nan	nan
22.00	nan	nan	nan	nan	nan	nan
23.00	nan	nan	nan	nan	nan	nan
24.00	nan	nan	nan	nan	nan	nan
25.00	nan	nan	nan	nan	nan	nan
26.00	nan	nan	nan	nan	nan	nan
27.00	nan	nan	nan	nan	nan	nan
28.00	nan	nan	nan	nan	nan	nan
29.00	nan	nan	nan	nan	nan	nan
30.00	nan	nan	nan	nan	nan	nan
31.00	nan	nan	nan	nan	nan	nan
32.00	nan	nan	nan	nan	nan	nan
33.00	nan	nan	nan	nan	nan	nan
34.00	nan	nan	nan	nan	nan	nan
35.00	nan	nan	nan	nan	nan	nan
36.00	nan	nan	nan	nan	nan	nan
37.00	nan	nan	nan	nan	nan	nan
38.00	nan	nan	nan	nan	nan	nan
39.00	nan	nan	nan	nan	nan	nan
40.00	nan	nan	nan	nan	nan	nan
41.00	nan	nan	nan	nan	nan	nan
42.00	nan	nan	nan	nan	nan	nan
43.00	nan	nan	nan	nan	nan	nan
44.00	nan	nan	nan	nan	nan	nan
45.00	nan	nan	nan	nan	nan	nan
46.00	nan	nan	nan	nan	nan	nan
47.00	nan	nan	nan	nan	nan	nan
48.00	nan	nan	nan	nan	nan	nan
49.00	nan	nan	nan	nan	nan	nan
50.00	nan	nan	nan	nan	nan	nan
51.00	nan	nan	nan	nan	nan	nan
52.00	nan	nan	nan	nan	nan	nan
53.00	nan	nan	nan	nan	nan	nan
54.00	nan	nan	nan	nan	nan	nan
55.00	nan	nan	nan	nan	nan	nan
56.00	nan	nan	nan	nan	nan	nan
57.00	nan	nan	nan	nan	nan	nan
58.00	nan	nan	nan	nan	nan	nan
59.00	nan	nan	nan	nan	nan	nan
60.00	nan	nan	nan	nan	nan	nan
61.00	nan	nan	nan	nan	nan	nan
62.00	nan	nan	nan	nan	nan	nan
63.00	nan	nan	nan	nan	nan	nan
64.00	nan	nan	nan	nan	nan	nan
65.00	nan	nan	nan	nan	nan	nan
66.00	nan	nan	nan	nan	nan	nan
67.00	nan	nan	nan	nan	nan	nan
68.00	nan	nan	nan	nan	nan	nan
69.00	nan	nan	nan	nan	nan	nan
70.00	nan	nan	nan	nan	nan	nan
71.00	nan	nan	nan	nan	nan	nan
72.00	nan	nan	nan	nan	nan	nan
73.00	nan	nan	nan	nan	nan	nan
74.00	nan	nan	nan	nan	nan	nan
75.00	nan	nan	nan	nan	nan	nan
76.00	nan	nan	nan	nan	nan	nan
77.00	nan	nan	nan	nan	nan	nan
78.00	nan	nan	nan	nan	nan	nan
79.00	nan	nan	nan	nan	nan	nan


==> freq_obj_co-occ_cls_privacyalert.txt <==
n-objs	train-publ	train-priv	val-publ	val-priv	test-publ	test-priv
0.00	92.95	7.05	89.77	10.23	93.79	6.21
1.00	67.83	32.17	68.82	31.18	67.75	32.25
2.00	70.88	29.12	71.76	28.24	68.38	31.62
3.00	64.84	35.16	74.53	25.47	77.12	22.88
4.00	55.74	44.26	74.07	25.93	76.67	23.33
5.00	47.06	52.94	66.67	33.33	75.00	25.00
6.00	75.00	25.00	40.00	60.00	100.00	0.00
7.00	50.00	50.00	nan	nan	0.00	100.00
8.00	nan	nan	nan	nan	nan	nan
9.00	nan	nan	nan	nan	nan	nan
10.00	nan	nan	nan	nan	nan	nan
11.00	nan	nan	nan	nan	nan	nan
12.00	nan	nan	nan	nan	nan	nan
13.00	nan	nan	nan	nan	nan	nan
14.00	nan	nan	nan	nan	nan	nan
15.00	nan	nan	nan	nan	nan	nan
16.00	nan	nan	nan	nan	nan	nan
17.00	nan	nan	nan	nan	nan	nan
18.00	nan	nan	nan	nan	nan	nan
19.00	nan	nan	nan	nan	nan	nan
20.00	nan	nan	nan	nan	nan	nan
21.00	nan	nan	nan	nan	nan	nan
22.00	nan	nan	nan	nan	nan	nan
23.00	nan	nan	nan	nan	nan	nan
24.00	nan	nan	nan	nan	nan	nan
25.00	nan	nan	nan	nan	nan	nan
26.00	nan	nan	nan	nan	nan	nan
27.00	nan	nan	nan	nan	nan	nan
28.00	nan	nan	nan	nan	nan	nan
29.00	nan	nan	nan	nan	nan	nan
30.00	nan	nan	nan	nan	nan	nan
31.00	nan	nan	nan	nan	nan	nan
32.00	nan	nan	nan	nan	nan	nan
33.00	nan	nan	nan	nan	nan	nan
34.00	nan	nan	nan	nan	nan	nan
35.00	nan	nan	nan	nan	nan	nan
36.00	nan	nan	nan	nan	nan	nan
37.00	nan	nan	nan	nan	nan	nan
38.00	nan	nan	nan	nan	nan	nan
39.00	nan	nan	nan	nan	nan	nan
40.00	nan	nan	nan	nan	nan	nan
41.00	nan	nan	nan	nan	nan	nan
42.00	nan	nan	nan	nan	nan	nan
43.00	nan	nan	nan	nan	nan	nan
44.00	nan	nan	nan	nan	nan	nan
45.00	nan	nan	nan	nan	nan	nan
46.00	nan	nan	nan	nan	nan	nan
47.00	nan	nan	nan	nan	nan	nan
48.00	nan	nan	nan	nan	nan	nan
49.00	nan	nan	nan	nan	nan	nan
50.00	nan	nan	nan	nan	nan	nan
51.00	nan	nan	nan	nan	nan	nan
52.00	nan	nan	nan	nan	nan	nan
53.00	nan	nan	nan	nan	nan	nan
54.00	nan	nan	nan	nan	nan	nan
55.00	nan	nan	nan	nan	nan	nan
56.00	nan	nan	nan	nan	nan	nan
57.00	nan	nan	nan	nan	nan	nan
58.00	nan	nan	nan	nan	nan	nan
59.00	nan	nan	nan	nan	nan	nan
60.00	nan	nan	nan	nan	nan	nan
61.00	nan	nan	nan	nan	nan	nan
62.00	nan	nan	nan	nan	nan	nan
63.00	nan	nan	nan	nan	nan	nan
64.00	nan	nan	nan	nan	nan	nan
65.00	nan	nan	nan	nan	nan	nan
66.00	nan	nan	nan	nan	nan	nan
67.00	nan	nan	nan	nan	nan	nan
68.00	nan	nan	nan	nan	nan	nan
69.00	nan	nan	nan	nan	nan	nan
70.00	nan	nan	nan	nan	nan	nan
71.00	nan	nan	nan	nan	nan	nan
72.00	nan	nan	nan	nan	nan	nan
73.00	nan	nan	nan	nan	nan	nan
74.00	nan	nan	nan	nan	nan	nan
75.00	nan	nan	nan	nan	nan	nan
76.00	nan	nan	nan	nan	nan	nan
77.00	nan	nan	nan	nan	nan	nan
78.00	nan	nan	nan	nan	nan	nan
79.00	nan	nan	nan	nan	nan	nan


==> mlp_params_ipd.txt <==
Depth	RPriv1	BA1	ACC1	RPriv2	BA2	ACC2	RPriv3	BA3	ACC3	RPriv4	BA4	ACC4	RPriv5	BA5	ACC5	RPriv6	BA6	ACC6
1	75.56	74.37	73.97	74.26	74.48	74.55	76.26	74.76	74.26	75.95	74.70	74.28	76.48	74.78	74.22	74.48	74.58	74.61
2	74.26	74.33	74.35	74.48	74.31	74.25	77.04	74.46	73.60	74.00	74.53	74.71	74.78	74.62	74.57	74.91	74.66	74.58
3	74.35	74.41	74.44	73.09	74.32	74.73	75.09	74.65	74.51	77.30	74.32	73.32	75.00	74.56	74.41	75.48	74.76	74.52
5	0.00	50.00	66.67	74.83	74.65	74.59	75.35	74.79	74.61	76.26	74.78	74.29	74.70	74.53	74.48	75.82	74.47	74.02
7	0.00	50.00	66.67	74.44	74.48	74.49	74.48	74.59	74.62	77.17	74.52	73.64	74.09	74.29	74.36	75.22	74.38	74.10
10	0.00	50.00	66.67	77.65	74.69	73.70	77.73	74.40	73.29	76.78	74.82	74.16	77.73	74.82	73.84	77.82	74.84	73.84




==> mlp_params_privacyalert.txt <==
Depth	RPriv1	BA1	ACC1	RPriv2	BA2	ACC2	RPriv3	BA3	ACC3	RPriv4	BA4	ACC4	RPriv5	BA5	ACC5	RPriv6	BA6	ACC6
1	13.33	54.03	74.33	72.22	73.04	73.44	71.33	73.22	74.16	71.78	73.59	74.50	72.67	73.78	74.33	69.33	73.45	75.50
2	72.22	74.11	75.06	66.00	72.38	75.56	71.11	73.89	75.28	70.89	73.56	74.89	72.67	73.59	74.05	72.89	74.41	75.17
3	0.00	50.00	74.94	68.67	73.00	75.17	70.67	73.78	75.33	84.89	75.10	70.21	70.00	73.45	75.17	71.78	73.85	74.89
5	0.00	50.00	74.94	71.11	73.45	74.61	68.89	73.00	75.06	74.00	74.41	74.61	62.67	71.56	76.00	69.56	73.71	75.78
7	0.00	50.00	74.94	0.00	50.00	74.94	74.00	74.85	75.28	67.33	73.45	76.50	68.22	72.97	75.33	85.78	75.13	69.82
10	0.00	50.00	74.94	71.56	74.19	75.50	74.44	74.07	73.89	69.11	73.60	75.84	72.22	73.44	74.05	70.89	73.89	75.39

